Unsupervised Time Series Outlier Detection with Diversity-Driven Convolutional Ensembles -- Extended Version

With the sweeping digitalization of societal, medical, industrial, and scientific processes, sensing technologies are being deployed that produce increasing volumes of time series data, thus fueling a plethora of new or improved applications. In this setting, outlier detection is frequently important, and while solutions based on neural networks exist, they leave room for improvement in terms of both accuracy and efficiency. With the objective of achieving such improvements, we propose a diversity-driven, convolutional ensemble. To improve accuracy, the ensemble employs multiple basic outlier detection models built on convolutional sequence-to-sequence autoencoders that can capture temporal dependencies in time series. Further, a novel diversity-driven training method maintains diversity among the basic models, with the aim of improving the ensemble's accuracy. To improve efficiency, the approach enables a high degree of parallelism during training. In addition, it is able to transfer some model parameters from one basic model to another, which reduces training time. We report on extensive experiments using real-world multivariate time series that offer insight into the design choices underlying the new approach and offer evidence that it is capable of improved accuracy and efficiency. This is an extended version of "Unsupervised Time Series Outlier Detection with Diversity-Driven Convolutional Ensembles", to appear in PVLDB 2022.

==> figures/Old/Donut_K.dat <==
t a b c
100	0.981785064	0.999822891	0.990808824
90	0.993532194	0.992861277	0.993196622
80	0.994057445	0.993893382	0.993975406
70	0.993800908	0.99466128	0.994230908
60	0.993857965	0.995258842	0.99455791
50	0.994133548	0.995737082	0.994934669

==> figures/Old/Donut_K.txt <==
t a b c
1 0.212121212121212 0.321637997214883 0.226320280233064
2 0.112689393939394 0.331695812206908 0.151932688530681
5 0.0929086082669698 0.525460764360018 0.151204351874776
10 0.0514133940428761 0.555863475683782 0.0917294885459309

==> figures/Old/ECG_K.txt <==
t a b c
1 0.457083333333333 0.757263289036545 0.486108116777354
2 0.294770114942528 0.797153469915098 0.359670832983826
5 0.153932537058927 0.875912698412698 0.224380543261431
10 0.0789923151686229 0.88375 0.131462193925372

==> figures/Old/SMD_K.dat <==
t a b c
100	0.941357146	0.996968283	0.967444923
90	0.950363038	0.99155808	0.969703901
80	0.954436564	0.992739045	0.97256028
70	0.957982046	0.993671015	0.974968484
60	0.961223887	0.994394687	0.977092912
50	0.964279336	0.994972085	0.979034114

==> figures/Old/SMD_K.txt <==
t a b c
1 0.576852242067455 0.251604213966134 0.297379710357331
2 0.427508397181159 0.327412816904588 0.310111939066382
5 0.293305031853035 0.45870992773113 0.304782681655868
10 0.204723173072335 0.569218126416291 0.26453246960021

==> figures/Old/metricsAIOps.dat <==
t a b c
10 0.988365270288632 0.988983719648362  0.988186215071206
20 0.98821196366376 0.978515624334604  0.982773821248782
30 0.987967045584665 0.979520571991344  0.983176101808974
40 0.98839520538241 0.979659353165006  0.983459375241307
50 0.987592383377889 0.975845584870026  0.98109331880849
60 0.987727567382674 0.977933797748613  0.982250334227112

==> figures/Old/metricsDonut.dat <==
t a b c
1 0.98981321078395 0.984453520286112  0.987105619177527
2 0.988927606373629 0.979587630058383  0.984198314646984
3 0.988671109149159 0.981669147574463  0.985097230967146
4 0.988689852171946 0.981649365261313  0.985105560882641
5 0.990719657450317 0.985509616612232  0.988099865464415
6 0.990687315540269 0.99113306575111  0.990906595183126

==> figures/Old/metricsDonut.txt <==
t a b c
1 0.0613605562857263 0.0878139952153109 0.0722417535948968
2 0.0778103992075856 0.115686326144397 0.0930413597830146
3 0.138043886236028 0.129329429407984 0.133544643355033
4 0.176269733206287 0.189409412268799 0.182603503538626
5 0.231085938803382 0.306723559237306 0.263585905037717
6 0.2417412983 0.321609258333531 0.275798675829657

==> figures/Old/metricsECG.txt <==
t a b c
1 0.461515862182768 0.571428571428571 0.505268454292547
2 0.51074712004655 0.857142857142857 0.63447592666738
3 0.571298881080577 1 0.719480493165084
4 0.801616371811763 1 0.880714842064413
5 0.805085701554005 1 0.882433500346852
6 0.829011183882096 1 0.892652814162102

==> figures/Old/metricsSMD.dat <==
t a b c
1 0.963382849289077 0.996491360628484  0.979292368220865
2 0.964804341699399 0.994985043319554  0.979334079237077
3 0.964923770940258 0.994439631654349  0.979122014889381
4 0.964380750601213 0.994510959612889  0.978863666638354
5 0.964535012801164 0.994498715163234  0.978943122142279
6 0.964615655031838 0.994107299920513  0.978792654312393


==> figures/Old/metricsSMD.txt <==
t a b c
1 0.921470094052079 0.909399191202779 0.901020991994281
2 0.918877875801723 0.898024459065143 0.885832146239404
3 0.912465872333952 0.890008602226837 0.875684247681981
4 0.914135158247596 0.880850624964387 0.869150614609924
5 0.926692650858619 0.876625968741042 0.871901801364677
6 0.930059340785746 0.879046584451656 0.876173146084225

==> figures/data/Beta_ECG.txt <==
t a b
1 0.134208499150534 0.588514135658366
2 0.17367211854126 0.551123619825847
3 0.142561329357757 0.581883790411548
4 0.163677620492003 0.566623233866619
5 0.180196323990491 0.57480312261708
6 0.148856002378048 0.600037914857617
7 0.184515488266303 0.572809793980489
8 0.120981849390861 0.557005812106437
9 0.150854961680768 0.596153340564183

==> figures/data/Beta_SMAP.txt <==
t a b
1 0.165058655383084 0.56829117510919
2 0.196388508754998 0.639568452398641
3 0.198583857136579 0.628609784871397
4 0.227795550408808 0.640038053324751
5 0.219294602689256 0.623674256564876
6 0.205509498254714 0.62654889221965
7 0.206079169365693 0.591617935268713
8 0.215682819011006 0.620724915974911
9 0.171700124909761 0.609921466223486

==> figures/data/Evolution_ECG.txt <==
t a b c
0 0.15973544973545 0.135782414934127 0.143411947493644 
1 0.152354497354497 0.140817319378705 0.143835148150466 
2 0.154179894179894 0.150286647068186 0.150335140253707 
3 0.161428571428571 0.15012097648062 0.152858925000135 
4 0.169708994708995 0.158300846789726 0.160997239963503 
5 0.172142857142857 0.156824367013184 0.161197313761882 
6 0.171455026455026 0.157889303410727 0.161302222420172 
7 0.172698412698413 0.161093972117732 0.164004072431293 
8 0.173888888888889 0.162745327391937 0.165390799028981 
9 0.173227513227513 0.163499939590876 0.165554757990056 
10 0.174179894179894 0.162977297850525 0.165582157761005 
11 0.173386243386243 0.163746322661412 0.165913481177502 
12 0.178068783068783 0.167057217405707 0.169555775001016 
13 0.179444444444444 0.168769630385432 0.171083168035142 
14 0.182962962962963 0.16877419792171 0.172422295518603 
15 0.181216931216931 0.172242420976576 0.174074002107714 
16 0.187671957671958 0.173676529536995 0.177186206958028 
17 0.198518518518519 0.181176652737831 0.186146068596533 
18 0.199021164021164 0.183405816280242 0.187649311769275 
19 0.208994708994709 0.187061458205889 0.193755145166007 

==> figures/data/Evolution_ECG_All.txt <==
t a b
1 0.129712475650506 0.563270316108487
2 0.144757578475263 0.57149092271175
3 0.146409895713831 0.570208863295693
4 0.148757787737246 0.574019077346413
5 0.155027324467815 0.575102102111108
6 0.152260708854997 0.570237571219832
7 0.158820444282637 0.572681690169388
8 0.156574509308036 0.57064956195271
9 0.161540723955702 0.567713588245626
10 0.161300476209499 0.575198070250612
11 0.16347083533598 0.577967325560503
12 0.163232459570554 0.571909783599162
13 0.166127455879042 0.573984549897434
14 0.164722326116083 0.568034330052536
15 0.16950949674683 0.57195242232422
16 0.167923953650958 0.576074356840079
17 0.172665136426685 0.590480185338602
18 0.169905878128723 0.580037381468655
19 0.175120359567341 0.584924902765278
20 0.174434232102632 0.586989843494968

==> figures/data/Evolution_SMAP.txt <==
t a b c
0 0.14568110254274 0.185438276788972 0.0948942755522717 
1 0.145900612379354 0.18760187528244 0.0955766389851189 
2 0.146874839062623 0.197953666855554 0.098067036600695 
3 0.145382483219143 0.200047640504633 0.0980212451496161 
4 0.160342429959342 0.191195547511061 0.103204120301508 
5 0.159777875266716 0.188625813392742 0.101529255433415 
6 0.159421149680785 0.196159182978676 0.102406147788265 
7 0.151401450626792 0.185853494782693 0.0978393516857943 
8 0.15709433930581 0.186760939247694 0.0992787988871416 
9 0.16241201237383 0.187981393975521 0.100404652692591 
10 0.156153044839812 0.188526574905293 0.101409895448902 
11 0.152222902644096 0.181586983528617 0.0959945299150347 
12 0.15314316830929 0.194702709186645 0.0981795110014018 
13 0.164290976708583 0.189559514684332 0.102762776784837 
14 0.150087156539518 0.201160638462557 0.10029958299955 
15 0.154624777416081 0.198022703645209 0.102304231013841 
16 0.151772454931974 0.195083259347392 0.100213151317813 
17 0.156392358695673 0.197120488885359 0.103225059276648 
18 0.15276869355263 0.203506328004118 0.103441158308024 
19 0.159296757779331 0.20032937493225 0.10555938671084 

==> figures/data/Evolution_SMAP_All.txt <==
t a b
1 0.198460403108856 0.55449016513166
2 0.206660279394609 0.584565538441534
3 0.208037109736826 0.574858121970347
4 0.203278872717262 0.579316397876709
5 0.209873675372082 0.581997945732486
6 0.20972303593694 0.583319813397299
7 0.210957897874338 0.564567671618375
8 0.212183748120913 0.575897590505807
9 0.213674756882247 0.59518364906125
10 0.209991729130803 0.575633693704766
11 0.214085979859734 0.594675100630063
12 0.214123408857922 0.578538634119367
13 0.213887702574563 0.597375496191834
14 0.215981324842649 0.589368743731508
15 0.215503117494407 0.581854518032157
16 0.217739607292299 0.58528875606234
17 0.21599946146091 0.581147841793912
18 0.219221637216634 0.59265995361336
19 0.218418533246584 0.604074831139965
20 0.219586667819711 0.586993754561184

==> figures/data/K_ECG.txt <==
t a b c
0.5 0.373712057922584 0.0393516368532626 0.0707642326988793
1 0.319966583124478 0.0724202469572199 0.116872824761758
2 0.272275132275132 0.127676519976162 0.171544848329486
4 0.221428571428571 0.198871657421452 0.205504730039199
5 0.192224768695357 0.214450238112431 0.198703080646388
10 0.124694033457539 0.272527802108498 0.16782809339948

==> figures/data/K_SMAP.txt <==
t a b c
0.5 0.145817214997375 0.0526585812181668 0.0631571350594525
1 0.122714797929928 0.0699604108830627 0.066225717602022
2 0.113648429494258 0.0880088875044391 0.062923522315363
4 0.127637411730813 0.1198450302391 0.068308088033011
5 0.13463838220753 0.136798990484587 0.0743157952324026
10 0.154733788666242 0.180737416941908 0.10521508927647

==> figures/data/K_SMAP_P.txt <==
t a b c
7 0.297712333799974 0.16138276411631 0.187745953959981
9 0.304047118100227 0.206479062666467 0.224010798469318
11 0.285180010285248 0.232524168020666 0.235348647480873
13 0.26573507777658 0.25491997927722 0.239863908129469
15 0.250126958046227 0.275519836983564 0.242711874310017
17 0.242108090487273 0.297785038506647 0.248753740881898
20 0.228607812750058 0.325932578846413 0.251713605668041

==> figures/data/Kernel_ECG.txt <==
t pre re f1 pr roc
3 0.252208011346895 0.492378953262852 0.252132403404543 0.188710015730148 0.571540931231927
5 0.249626621405944 0.5442895111872 0.20826353301378 0.151830504772902 0.5788933600757
7 0.237718376520736 0.537622666810468 0.23032810482521 0.16477042445848 0.565276271781175
9 0.191223703090239 0.55219389419739 0.230733438634378 0.167442236186617 0.589609949374687

==> figures/data/Kernel_SMAP.txt <==
t pre re f1 pr roc
3 0.338741089669063 0.61873018915529 0.332674427232905 0.222254342792886 0.607960762513681
5 0.321140508927774 0.592529005813509 0.314398231781578 0.214428537266164 0.573876292374262
7 0.29989526888281 0.578041855088264 0.316033205103451 0.210619920862851 0.608849073408284
9 0.321332957983908 0.595099390129284 0.313982042414478 0.216085922453578 0.601602581434888

==> figures/data/Lambda_ECG.txt <==
t a b
1 0.156593249811181 0.561128322492646
2 0.172068485066187 0.582846739263659
3 0.167922206097747 0.606848395935997
4 0.16313222511064 0.572092365705439
5 0.121464533043025 0.559707360993826
6 0.133372233573789 0.55554691877428
7 0.158291673046332 0.58822606557616

==> figures/data/Lambda_SMAP.txt <==
t a b
1 0.209520297035278 0.576463703805544
2 0.215219364497187 0.593516214189087
3 0.223181148675614 0.616799940664075
4 0.210845425535615 0.599385075259211
5 0.198515906591816 0.58085591531895
6 0.198867044118483 0.592953011357239
7 0.199955679253464 0.572987556717032

==> figures/data/Window_ECG.txt <==
t a b
1 0.0995796200136953 0.574375434372432
2 0.071175253970743 0.553303562753327
3 0.141849894754173 0.583762889655309
4 0.152988680418548 0.573357868811025
5 0.160242901569811 0.598269930120119
6 0.0822040665374389 0.549313922610409
7 0.121087191542963 0.519912192320186

==> figures/data/Window_SMAP.txt <==
t a b
1 0.205137701549382 0.682858654648125
2 0.24316106 0.52430588
3 0.22369629623569 0.597929387629522
4 0.219110523583076 0.602266754245517
5 0.20455157189406 0.669012026399702
6 0.265618175989193 0.584798962012513
7 0.195780547769031 0.598412832030527


==> figures/data/series.dat <==
t a b c
1 2 1 -1
2 4 5 1
3 3 3 0
4 2 2 0
5 2 1 -1
6 4.5 5 0.5
7 08 10 2
8 15 32 17
9 13 12 -1
10 14 15 1
11 9 8 -1
12 12 14 2
13 13 20 7


==> figures/data/series.txt <==
t a b c
1 4 3 -1
2 8 9 1
3 9 30 21
4 10 10 0
5 12 11 -1
6 18 14 -4
7 22 24 2
8 31 34 3
9 31 30 -1
10 35 32 -2
11 31 30 -1
12 33 32 2
13 39 45 7
